DoS Protection through Credit Based Metering -- Simulation-Based Evaluation for Time-Sensitive Networking in Cars

Ethernet is the most promising solution to reduce complexity and enhance the bandwidth in the next generation in-car networks. Dedicated Ethernet protocols enable the real-time aspects in such networks. One promising candidate is the IEEE 802.1Q Time-Sensitive Networking protocol suite. Common Ethernet technologies, however, increases the vulnerability of the car infrastructure as they widen the attack surface for many components. In this paper proposes an IEEE 802.1Qci based algorithm that on the one hand, protects against DoS attacks by metering incoming Ethernet frames. On the other hand, it adapts to the behavior of the Credit Based Shaping algorithm, which was standardized for Audio/Video Bridging, the predecessor of Time-Sensitive Networking. A simulation of this proposed Credit Based Metering algorithm evaluates the concept.

==> data/attack/hist_end_to_end_latency_str1.csv <==
6.6779999666667e-006,0
3.96892727e-005,0
7.2700545433333e-005,0
0.00010571181816667,0
0.0001387230909,0
0.00017173436363333,1
0.00020474563636667,0
0.0002377569091,0
0.00027076818183333,0
0.00030377945456667,0
0.0003367907273,1
0.00036980200003333,0
0.00040281327276667,0
0.0004358245455,7
0.00046883581823333,54
0.00050184709096667,409
0.0005348583637,1435
0.00056786963643333,4440
0.00060088090916667,10299
0.0006338921819,15814
0.00066690345463333,17174
0.00069991472736667,14503
0.0007329260001,8702
0.00076593727283333,4867
0.00079894854556667,1648
0.0008319598183,640
0.00086497109103333,168
0.00089798236376667,15
0.0009309936365,3

==> data/attack/hist_end_to_end_latency_str2.csv <==
0.0001543695505,0
0.0001791042771,0
0.0002038390037,0
0.0002285737303,0
0.0002533084569,0
0.0002780431835,0
0.0003027779101,0
0.0003275126367,1
0.0003522473633,0
0.0003769820899,0
0.0004017168165,0
0.0004264515431,0
0.0004511862697,27
0.0004759209963,26
0.0005006557229,142
0.0005253904495,672
0.0005501251761,1508
0.0005748599027,3155
0.0005995946293,6632
0.0006243293559,10588
0.0006490640825,14292
0.0006737988091,13856
0.0006985335357,10946
0.0007232682623,7964
0.0007480029889,5388
0.0007727377155,2883
0.0007974724421,1182
0.0008222071687,426
0.0008469418953,179
0.0008716766219,77
0.0008964113485,22

==> data/attack/spam_interval_study_bandwidth_s1_p1_str1.csv <==
1.19051904E7,1.19051904E7
1.3223856E7,1.3223856E7
1.48802976E7,1.48802976E7
1.69998048E7,1.69998048E7
2.38011552E7,2.38011552E7
2.97573216E7,2.38716864E7
3.96623424E7,2.38800192E7
5.9508096E7,2.3885376E7

==> data/attack/spam_interval_study_dropped_frames_s1_p1_str1.csv <==
1.19051904E7,0
1.3223856E7,0
1.48802976E7,0
1.69998048E7,0
2.38011552E7,0
2.97573216E7,1977,7
3.96623424E7,5303,2
5.9508096E7,11970

==> data/filtering/hist_end_to_end_latency_str1.csv <==
1.69836257e-005,0
4.81211483e-005,0
7.92586709e-005,0
0.0001103961935,0
0.0001415337161,0
0.0001726712387,1
0.0002038087613,0
0.0002349462839,0
0.0002660838065,1
0.0002972213291,0
0.0003283588517,0
0.0003594963743,0
0.0003906338969,3
0.0004217714195,5
0.0004529089421,127
0.0004840464647,976
0.0005151839873,3609
0.0005463215099,8787
0.0005774590325,14229
0.0006085965551,18669
0.0006397340777,15166
0.0006708716003,9807
0.0007020091229,5410
0.0007331466455,1981
0.0007642841681,854
0.0007954216907,259
0.0008265592133,65
0.0008576967359,16
0.0008888342585,6

==> data/filtering/hist_end_to_end_latency_str2.csv <==
0.000154234201,0
0.0001789869742,0
0.0002037397474,0
0.0002284925206,0
0.0002532452938,0
0.000277998067,0
0.0003027508402,0
0.0003275036134,1
0.0003522563866,0
0.0003770091598,0
0.000401761933,0
0.0004265147062,0
0.0004512674794,16
0.0004760202526,439
0.0005007730258,1287
0.000525525799,4576
0.0005502785722,6951
0.0005750313454,12210
0.0005997841186,14882
0.0006245368918,13771
0.000649289665,9715
0.0006740424382,6317
0.0006987952114,4599
0.0007235479846,2687
0.0007483007578,1584
0.000773053531,536
0.0007978063042,243
0.0008225590774,113
0.0008473118506,29
0.0008720646238,13
0.000896817397,3

==> data/filtering/vec_bandwidth_125us_s1_str1.csv <==
0.146500,25.11044
0.146625,25.11044
0.146625,0
0.146750,0
0.146750,50.176
0.146875,50.176
0.146875,25.088
0.147000,25.088

==> data/filtering/vec_credit_s1_str1.csv <==
0.146025937077,1573
0.146056967729,2354
0.146088327729,6
0.146150567729,1572
0.146181678375,2355
0.146213038375,7
0.146275278375,1573
0.146306309027,2354
0.146337678375,6
0.146399918375,1572
0.146431019673,2355
0.146462398375,7
0.146524638375,1573
0.146555650325,2354
0.146587038375,6
0.146649278375,1572
0.146773998375,4707
0.146802742281,4707
0.146834102281,2359
0.146865462281,11
0.146927462281,1571
0.146929782263,1630
0.146961142263,-718
0.146989756583,1
0.147052236583,1573
0.147054412915,1628
0.147085772915,-720
0.147114412915,1
0.147176892915,1573
0.147179123561,1630
0.147210483561,-718
0.1472390397,1
0.1473015197,1573
0.147303754213,1630
0.147335114213,-718
0.147363674213,1
0.147426154213,1573
0.147428464859,1632
0.147459824859,-716
0.147488322816,1
0.147550802816,1573
0.147553095511,1632
0.147584455511,-716
0.147612935511,1
0.147675415511,1573
0.147677806157,1634
0.147709166157,-714
0.147737605932,1
0.147800085932,1573
0.147802436809,1634
0.147833845932,-714
0.147862245932,1
0.147924725932,1573
0.147927147455,1636
0.147958565932,-712
0.147986885932,1
0.148049365932,1573

==> data/filtering/vec_frames_s1_str1.csv <==
0.1465,0
0.146555650325,0
0.146555650325,1
0.146587038375,1
0.146587038375,0
0.146802742281,0
0.146802742281,1
0.146834102281,1
0.146834102281,0
0.146834102281,1
0.146865462281,1
0.146865462281,0
0.146929782263,0
0.146929782263,1
0.146961142263,1
0.146961142263,0
0.147,0
